Variational Intrinsic Control Revisited

In this paper, we revisit variational intrinsic control (VIC), an unsupervised reinforcement learning method for finding the largest set of intrinsic options available to an agent. In the original work by Gregor et al. (2016), two VIC algorithms were proposed: one that represents the options explicitly, and the other that does it implicitly. We show that the intrinsic reward used in the latter is subject to bias in stochastic environments, causing convergence to suboptimal solutions. To correct this behavior and achieve the maximal empowerment, we propose two methods respectively based on the transitional probability model and Gaussian mixture model. We substantiate our claims through rigorous mathematical derivations and experimental analyses.

==> CameraReadyVersionUpdate.txt <==
What should I update for the camera-ready version? (1-page more)

1) Introduction
Pass

2) Variational bias
O More explanation about explit/implicit VIC. 
- Maybe the role of variational bias in intrinsic reward?

3) Implicit VIC with transitional model
- More introduction at the beginning
- More natural and readable explanation about (14) and (15)

4) Implicit VIC with transitional model
- More introduction at the beginning
- More natural and readable explanation about (20), (21) and (22)

5) Experiments
- More explanations on results


==> Response_to_R3.txt <==
This paper studies the problem of maximizing empowerment in the context of RL, where the aim is to maximize the mutual information between some latent variable and future outcomes (e.g., future states). The paper first observes that a procedure proposed in prior work [Gregor 16] is biased and hence does not recover a (latent-conditioned) policy that maximizes mutual information. The paper then proposes a new method, based on learning the transition dynamics that does recover the optimal (mutual information maximizing) policy. Experiments on a few simple tasks show that the proposed method outperforms prior methods.

Significance: Empowerment remains one of the main methods for autonomous skill discovery. Thus, a better understanding of how to optimize empowerment would be an important contribution to this area. This paper identifies a limitation (a biased objective) in a commmon formulation of empowerment [Gregor 16], and proposes a method to correct for this. I think the significance of this paper hinges on (1) how large this bias is for reasonably complex tasks, and (2) if this type of bias might occur in other RL objectives, besides empowerment. The paper only convincingly shows that removing this bias is useful for maximizing empowerment on small scale problems.

Novelty: To the best of my knowledge, this limitation of VIC has not been discussed in prior work.

Experiments

It would be great to include visualizations or ablation experiments to illustrate why implicit VIC has a lower empowerment than the two proposed methods.
It'd also be good to include explicit VIC as a baseline, even though it requires pre-specifying the number of skills.
The experiments are limited to very simple gridworlds and tree domains.

Clarity

The derivation of the variational bias in S2 is pretty hard to follow. I'd recommend including a bit more discussion of what implicit VIC is and how it differs from explicit VIC, before continuing with the formal derivation.
S3 and especially S4 are also hard to follow. I'd recommend moving most of the derivation to the appendix and just stating the final objective as an equation. Theoretical guarantees can then be stated as Theorems/Lemmas with proper proofs.

Overall, I give this paper a score of 5 / 10, primarily because of (1) a lack of clarity and (2) the limited experiments. I would increase my score if the clarify of writing were (greatly) improved, if experiments on higher dimensional tasks were added (e.g., see those in [Achaim 18, Eysenbach 18]), and if additional visualizations of the (suboptimal) behavior of implicit VIC were added.

Questions for discussion:

How significant is the bias in implicit VIC [Gregor] in more complex tasks? Is it significant enough to warrant the additional complexity of the proposed approach?
Is the GMM approach in S4 just a special case of the model learning approach in S3, where the model is taken to be a GMM?
Does explicit VIC have the same bias as implicit VIC?

Minor comments

-done- "methods for measuring it" -- This makes it sound like Arimoto + Blahut proposed methods for measuring empowerment. I'd revise to "along with methods for measuring it based on Expectation Maximization [Arimoto + Blahut]"

-done- "This can severely degrade the empowerment" -- Clarify what this means.

-done- "This type of option differs..." -- Aren't there two differences? (1) Closed loop options depend on the state at each time step, and (2) these options include a termination condition.

-done- " which hinders the maximal level of learning" -- Add a citation.

-done- "implicit VIC which defines the option as the trajectory until the termination" -- This sentence is confusing without knowing about the method apriori.

-done- "becomes possible to learn the maximum number of options for the given environment" -- Add a citation.

-done- "achieve the maximal empowerment" -- It'd be good to formally define what the "maximal empowerment" means.

-done- "environment dynamics modeling incorporating the transitional probability" -- Grammar error.

-done- "is the inference to be trained" -> "is the inference network/model to be trained"

-done- Eq 4: Where are \tau_t and s_{g | \Omega} defined?

-done- In S3, it might be clearer to use q(...) instead of p^q(...).

-done- In Eq 15, it's unclear how \log p_\rho^p depends on \theta_\pi^q.

-done- "when the cardinality of the state space is unknown" -- Where does the cardinality of the state space show up as a dependency? Perhaps what is meant is that the method is most readily applicable to discrete settings, where the distribution over future states can be approximated exactly, without sampling.

-done- S4: I'd recommend providing some intuition for why this alternative method is being derived. Is it going to address a limitation of the method in S3?

-done- "Gaussian Mixture Model (GMM) (Reynolds & Rose, 1995)" -- I think GMMs existed before 1995. E.g., see early work by Karl Pearson.

-done- "extreme gradient" -- What is an extreme gradient?

-done- "revisited the variational" -> "revisited variational"

==========================

Thanks for your time in reviewing our work. We truly appreciate your comments and would like to improve our work based on your review. We thank you for the clear organization of your feedback on our paper. We would like to respond to your feedback based on your organization.

**Significance**: We agree with the suggested significances. We will explain the significance (1) by answering the questions for discussion. However, it is hard to mention significance (2) by now since it requires more surveys and analyses.

**Experiments**: We will visualize the agent's trajectory after training to show the difference in behavior. We agree that we should expand our experiments to complicated environments and we will try to run an additional experiment for this. We agree that it would be good to include results of explicit VIC and we will try to include the training result of explicit VIC if time allows. 

**Clarity**: We agree that our paper is lack of explanation about implicit VIC and especially for explicit VIC. We will explain them in S2 for better understanding. Also, we apologize for the poor readability of S3 and S4. We will try to simplify and re-write our notations for better readability and push more details to appendices.

**Answer to questions for discussion**:
1)"How significant is the bias in implicit VIC [Gregor] in more complex tasks? Is it significant enough to warrant the additional complexity of the proposed approach?"

As we can see from equation 8, this bias comes from the difference between transitional probabilities with given and ungiven final state. For bigger bias, their difference should be large and it means that $s_f$ should play a crucial role in the nominator. If $s_f$ does not play a role at all, i.e., $s_f$ is independent of $s_t$, a_t and $s_{t+1}$ then the nominator and the denominator are the same which results in no bias. Large bias happens when $s_{t+1}$ is the necessary state to reach $s_f$ while $s_{t+1}$ is not the only transition from $s_{t}$ and $a_{t}$. In this case, the nominator is $1$ and it generates a large bias. That is why implicit VIC shows severe degradation in our stochastic tree environment. For a given trajectory, all transitions are necessary with the given $s_f$ in this environment. We think that the amount of bias depends on the characteristic of the environment, not the complexity of it. Another example with large bias is the environment with the pairs of keys and doors since a key is necessary to pass a door.

2)"Is the GMM approach in S4 just a special case of the model learning approach in S3, where the model is taken to be a GMM?"

It is not a special case of S3 and they are different. S3 directly models the transitional probabilities. If we model them using a neural network, it requires the cardinality of state space to set the number of nodes for softmax function.
The prerequisite of known cardinality is a clear limitation in this case and S4 is suggested to overcome this limitation. If we can model discrete probability without knowing the cardinality of the state space, S3 will be a better solution than S4. 

3)"Does explicit VIC have the same bias as implicit VIC?"

No, explicit VIC does not have the transitional bias since its option does not contain any transition.

**minor comments**: We appreciate all your detailed comments in here. We will improve our paper based on comments. Let us answer questions in minor comments.

1)"This type of option differs..." 

Yes, there are two differences but we neglected closed-loop options since it is mentioned just before this sentence. We will make it clear.

2)"Eq 4: Where are \tau_t and s_{g | \Omega} defined?"

We use the same definition of $\tau$ as Eq 3 so we omitted it. We will define $\tau_t$ in the text since both Eq 3 and Eq 4 use this.

3)"In Eq 15, it's unclear how \log p_\rho^p depends on \theta_\pi^q."

We can not find that \log p_\rho^p depends on \theta_\pi^q in Eq.

4)"Where does the cardinality of the state space show up as a dependency? ..."

The dependency on the cardinality of the state space is explained in 'Answer to questions for discussion - 2)'.

5)"S4: I'd recommend providing some intuition for why this alternative method is being derived. Is it going to address a limitation of the method in S3?"

The dependency on the cardinality of the state space is a limitation of S3. S4 is suggested to overcome this limitation.

6)"extreme gradient -- What is an extreme gradient?"

The expression of 'extreme gradient' means that both huge and tiny gradient exists in a very narrow region. For a very small value of standard deviation, the Gaussian distribution function becomes like a delta function which has zero gradient at the mean, infinite gradient around the mean and zero gradient away from the mean. This can cause drastic changes in a small update near mean which results in instability of training.

==> Response_to_R4.txt <==
Summary
The paper points out a limitation of the implicit option version of the Variational Intrinsic Control (VIC) [Gregor et al., 2016] algorithm in the form of a bias in stochastic environments. Two algorithms are proposed that fix the limitation: the first requiring the size of state space to be known and the second which does not make such assumptions. Experiments on simple discrete state environments demonstrate that the original VIC algorithm works well only on deterministic environments whereas the proposed fix works well on the stochastic environments as well.
Strengths
•	The paper provides a sound theoretical analysis of the limitation of the VIC implicit-option algorithm, the proposed fix and a practical algorithm (Algorithm 2).
•	A clear distinction is presented with respect to prior work. The differences between the proposed algorithm and VIC shows that the intrinsic reward now has an added term which depends on an approximate model of the transition probability distribution.
Weaknesses
•	The paper focuses on a very specific and narrow topic without providing much stand-alone motivation for the same. It implicitly borrows motivation from prior work (VIC, etc) without providing its own. The rigorous mathematical derivations are simply re-deriving the VIC mutual information bounds with a new added term and with some extra details on how to do it with a gaussian mixture model. Overall, the paper seems like a minor extension of prior work.
•	Considering the experiments on partially observed environments presented in the VIC paper, this paper chooses a much simpler set of discrete environments for empirical analysis instead of stepping up to more complicated environments which would have strengthened both the motivation for fixing the bias of VIC and the empirical evidence of the GMM algorithm (Algorithm 2).
•	The paper's contributions boil down to Eqn 6 (the bias in VIC) and the two proposed algorithms. However, the difficulty in reading the mathematical notations and expressions severely handicaps the reader's ability to carefully understand these contributions. Some suggestions on improving the notation are provided below.
Feedback to authors
•	The paper introduces extremely dense notation. The frequent overloading of symbols or use of similar looking symbols (e.g. p,pp,ρ) makes it quite difficult for the reader to parse each expression. I would recommend usage of longer variable names, e.g.: replace p -> gen, for generative model and replace q -> inf for inference models. Phrases are easier to parse than single character symbols. Also, colorizing certain important symbols can help -- especially for important distinctions such as the true probability distributions vs their estimates.

===========================

Thanks for your time in reviewing our work. We truly appreciate your comments and would like to improve our work based on your review. We thank you for the clear summary, strengths, weaknesses and feedback. As you mentioned, our paper is focused on improving the theoretical limitation of Variational Intrinsic Control (VIC) [Gregor et al., 2016] and does not provide our motivation and intuition. We will provide our motivation and intuition in the introduction during the discussion phase. Also, we think that we should run experiments in complicated environments to show the scalability and empirical applicability of Algorithm 2. We will try to run additional experiments for this. We agree that the readability of our paper is poor due to the dense notations and complicated equations. We will try to modify our notations based on your feedback for better readability. Overall, we agree with your comments, however, we want to discuss one weakness mentioned above.

1)”The rigorous mathematical derivations are simply re-deriving the VIC mutual information bounds with a new added term and with some extra details on how to do it with a gaussian mixture model. Overall, the paper seems like a minor extension of prior work.”

We want to explain that it is not simply re-deriving with the additional term and claim that our derivation is super-set of the one in Gregor et al. (2016) for implicit VIC. The estimate on MI with transitional models is not a variational lower bound on the true MI. This means that simply maximizing estimation with respect to each parameter like Gregor et al. (2016) doesn’t work in this case, hence it requires new and complex analysis on MI. (That is why we express our estimate on MI as ‘variational estimation’ instead of ‘variational bound’.) To tackle this problem, we start with the absolute difference between the true MI and our estimate. However, this absolute symbol can not be removed until applying equation 5 which is only characteristic of implicit VIC, not of explicit VIC (please see appendix B). We want to stress that this is not just simple re-derivation. The reason why we claim that our derivation is a superset of implicit VIC in Gregor et al. (2016) is that our Algorithm 1 is equal to implicit VIC under deterministic dynamics as explained in this paper. It looks like just a simple additional intrinsic reward term and extra updates are added. However, to ensure that they make our estimation more correct and maximize the mutual information under stochastic dynamics, we believe that complex analysis is inevitable. 


==> Variational Intrinsic Control Revisited for ICLR2021_rev3/CameraReadyVersionUpdate.txt <==
What should I update for the camera-ready version? (1-page more)

1) Introduction
Pass

2) Variational bias
O More explanation about explit/implicit VIC. 
- Maybe the role of variational bias in intrinsic reward?

3) Implicit VIC with transitional model
- More introduction at the beginning
- More natural and readable explanation about (14) and (15)

4) Implicit VIC with transitional model
- More introduction at the beginning
- More natural and readable explanation about (20), (21) and (22)

5) Experiments
- More explanations on results


==> Variational Intrinsic Control Revisited for ICLR2021_rev3/Response_to_R3.txt <==
This paper studies the problem of maximizing empowerment in the context of RL, where the aim is to maximize the mutual information between some latent variable and future outcomes (e.g., future states). The paper first observes that a procedure proposed in prior work [Gregor 16] is biased and hence does not recover a (latent-conditioned) policy that maximizes mutual information. The paper then proposes a new method, based on learning the transition dynamics that does recover the optimal (mutual information maximizing) policy. Experiments on a few simple tasks show that the proposed method outperforms prior methods.

Significance: Empowerment remains one of the main methods for autonomous skill discovery. Thus, a better understanding of how to optimize empowerment would be an important contribution to this area. This paper identifies a limitation (a biased objective) in a commmon formulation of empowerment [Gregor 16], and proposes a method to correct for this. I think the significance of this paper hinges on (1) how large this bias is for reasonably complex tasks, and (2) if this type of bias might occur in other RL objectives, besides empowerment. The paper only convincingly shows that removing this bias is useful for maximizing empowerment on small scale problems.

Novelty: To the best of my knowledge, this limitation of VIC has not been discussed in prior work.

Experiments

It would be great to include visualizations or ablation experiments to illustrate why implicit VIC has a lower empowerment than the two proposed methods.
It'd also be good to include explicit VIC as a baseline, even though it requires pre-specifying the number of skills.
The experiments are limited to very simple gridworlds and tree domains.

Clarity

The derivation of the variational bias in S2 is pretty hard to follow. I'd recommend including a bit more discussion of what implicit VIC is and how it differs from explicit VIC, before continuing with the formal derivation.
S3 and especially S4 are also hard to follow. I'd recommend moving most of the derivation to the appendix and just stating the final objective as an equation. Theoretical guarantees can then be stated as Theorems/Lemmas with proper proofs.

Overall, I give this paper a score of 5 / 10, primarily because of (1) a lack of clarity and (2) the limited experiments. I would increase my score if the clarify of writing were (greatly) improved, if experiments on higher dimensional tasks were added (e.g., see those in [Achaim 18, Eysenbach 18]), and if additional visualizations of the (suboptimal) behavior of implicit VIC were added.

Questions for discussion:

How significant is the bias in implicit VIC [Gregor] in more complex tasks? Is it significant enough to warrant the additional complexity of the proposed approach?
Is the GMM approach in S4 just a special case of the model learning approach in S3, where the model is taken to be a GMM?
Does explicit VIC have the same bias as implicit VIC?

Minor comments

-done- "methods for measuring it" -- This makes it sound like Arimoto + Blahut proposed methods for measuring empowerment. I'd revise to "along with methods for measuring it based on Expectation Maximization [Arimoto + Blahut]"

-done- "This can severely degrade the empowerment" -- Clarify what this means.

-done- "This type of option differs..." -- Aren't there two differences? (1) Closed loop options depend on the state at each time step, and (2) these options include a termination condition.

-done- " which hinders the maximal level of learning" -- Add a citation.

-done- "implicit VIC which defines the option as the trajectory until the termination" -- This sentence is confusing without knowing about the method apriori.

-done- "becomes possible to learn the maximum number of options for the given environment" -- Add a citation.

-done- "achieve the maximal empowerment" -- It'd be good to formally define what the "maximal empowerment" means.

-done- "environment dynamics modeling incorporating the transitional probability" -- Grammar error.

-done- "is the inference to be trained" -> "is the inference network/model to be trained"

-done- Eq 4: Where are \tau_t and s_{g | \Omega} defined?

-done- In S3, it might be clearer to use q(...) instead of p^q(...).

-done- In Eq 15, it's unclear how \log p_\rho^p depends on \theta_\pi^q.

-done- "when the cardinality of the state space is unknown" -- Where does the cardinality of the state space show up as a dependency? Perhaps what is meant is that the method is most readily applicable to discrete settings, where the distribution over future states can be approximated exactly, without sampling.

-done- S4: I'd recommend providing some intuition for why this alternative method is being derived. Is it going to address a limitation of the method in S3?

-done- "Gaussian Mixture Model (GMM) (Reynolds & Rose, 1995)" -- I think GMMs existed before 1995. E.g., see early work by Karl Pearson.

-done- "extreme gradient" -- What is an extreme gradient?

-done- "revisited the variational" -> "revisited variational"

==========================

Thanks for your time in reviewing our work. We truly appreciate your comments and would like to improve our work based on your review. We thank you for the clear organization of your feedback on our paper. We would like to respond to your feedback based on your organization.

**Significance**: We agree with the suggested significances. We will explain the significance (1) by answering the questions for discussion. However, it is hard to mention significance (2) by now since it requires more surveys and analyses.

**Experiments**: We will visualize the agent's trajectory after training to show the difference in behavior. We agree that we should expand our experiments to complicated environments and we will try to run an additional experiment for this. We agree that it would be good to include results of explicit VIC and we will try to include the training result of explicit VIC if time allows. 

**Clarity**: We agree that our paper is lack of explanation about implicit VIC and especially for explicit VIC. We will explain them in S2 for better understanding. Also, we apologize for the poor readability of S3 and S4. We will try to simplify and re-write our notations for better readability and push more details to appendices.

**Answer to questions for discussion**:
1)"How significant is the bias in implicit VIC [Gregor] in more complex tasks? Is it significant enough to warrant the additional complexity of the proposed approach?"

As we can see from equation 8, this bias comes from the difference between transitional probabilities with given and ungiven final state. For bigger bias, their difference should be large and it means that $s_f$ should play a crucial role in the nominator. If $s_f$ does not play a role at all, i.e., $s_f$ is independent of $s_t$, a_t and $s_{t+1}$ then the nominator and the denominator are the same which results in no bias. Large bias happens when $s_{t+1}$ is the necessary state to reach $s_f$ while $s_{t+1}$ is not the only transition from $s_{t}$ and $a_{t}$. In this case, the nominator is $1$ and it generates a large bias. That is why implicit VIC shows severe degradation in our stochastic tree environment. For a given trajectory, all transitions are necessary with the given $s_f$ in this environment. We think that the amount of bias depends on the characteristic of the environment, not the complexity of it. Another example with large bias is the environment with the pairs of keys and doors since a key is necessary to pass a door.

2)"Is the GMM approach in S4 just a special case of the model learning approach in S3, where the model is taken to be a GMM?"

It is not a special case of S3 and they are different. S3 directly models the transitional probabilities. If we model them using a neural network, it requires the cardinality of state space to set the number of nodes for softmax function.
The prerequisite of known cardinality is a clear limitation in this case and S4 is suggested to overcome this limitation. If we can model discrete probability without knowing the cardinality of the state space, S3 will be a better solution than S4. 

3)"Does explicit VIC have the same bias as implicit VIC?"

No, explicit VIC does not have the transitional bias since its option does not contain any transition.

**minor comments**: We appreciate all your detailed comments in here. We will improve our paper based on comments. Let us answer questions in minor comments.

1)"This type of option differs..." 

Yes, there are two differences but we neglected closed-loop options since it is mentioned just before this sentence. We will make it clear.

2)"Eq 4: Where are \tau_t and s_{g | \Omega} defined?"

We use the same definition of $\tau$ as Eq 3 so we omitted it. We will define $\tau_t$ in the text since both Eq 3 and Eq 4 use this.

3)"In Eq 15, it's unclear how \log p_\rho^p depends on \theta_\pi^q."

We can not find that \log p_\rho^p depends on \theta_\pi^q in Eq.

4)"Where does the cardinality of the state space show up as a dependency? ..."

The dependency on the cardinality of the state space is explained in 'Answer to questions for discussion - 2)'.

5)"S4: I'd recommend providing some intuition for why this alternative method is being derived. Is it going to address a limitation of the method in S3?"

The dependency on the cardinality of the state space is a limitation of S3. S4 is suggested to overcome this limitation.

6)"extreme gradient -- What is an extreme gradient?"

The expression of 'extreme gradient' means that both huge and tiny gradient exists in a very narrow region. For a very small value of standard deviation, the Gaussian distribution function becomes like a delta function which has zero gradient at the mean, infinite gradient around the mean and zero gradient away from the mean. This can cause drastic changes in a small update near mean which results in instability of training.

==> Variational Intrinsic Control Revisited for ICLR2021_rev3/Response_to_R4.txt <==
Summary
The paper points out a limitation of the implicit option version of the Variational Intrinsic Control (VIC) [Gregor et al., 2016] algorithm in the form of a bias in stochastic environments. Two algorithms are proposed that fix the limitation: the first requiring the size of state space to be known and the second which does not make such assumptions. Experiments on simple discrete state environments demonstrate that the original VIC algorithm works well only on deterministic environments whereas the proposed fix works well on the stochastic environments as well.
Strengths
•	The paper provides a sound theoretical analysis of the limitation of the VIC implicit-option algorithm, the proposed fix and a practical algorithm (Algorithm 2).
•	A clear distinction is presented with respect to prior work. The differences between the proposed algorithm and VIC shows that the intrinsic reward now has an added term which depends on an approximate model of the transition probability distribution.
Weaknesses
•	The paper focuses on a very specific and narrow topic without providing much stand-alone motivation for the same. It implicitly borrows motivation from prior work (VIC, etc) without providing its own. The rigorous mathematical derivations are simply re-deriving the VIC mutual information bounds with a new added term and with some extra details on how to do it with a gaussian mixture model. Overall, the paper seems like a minor extension of prior work.
•	Considering the experiments on partially observed environments presented in the VIC paper, this paper chooses a much simpler set of discrete environments for empirical analysis instead of stepping up to more complicated environments which would have strengthened both the motivation for fixing the bias of VIC and the empirical evidence of the GMM algorithm (Algorithm 2).
•	The paper's contributions boil down to Eqn 6 (the bias in VIC) and the two proposed algorithms. However, the difficulty in reading the mathematical notations and expressions severely handicaps the reader's ability to carefully understand these contributions. Some suggestions on improving the notation are provided below.
Feedback to authors
•	The paper introduces extremely dense notation. The frequent overloading of symbols or use of similar looking symbols (e.g. p,pp,ρ) makes it quite difficult for the reader to parse each expression. I would recommend usage of longer variable names, e.g.: replace p -> gen, for generative model and replace q -> inf for inference models. Phrases are easier to parse than single character symbols. Also, colorizing certain important symbols can help -- especially for important distinctions such as the true probability distributions vs their estimates.

===========================

Thanks for your time in reviewing our work. We truly appreciate your comments and would like to improve our work based on your review. We thank you for the clear summary, strengths, weaknesses and feedback. As you mentioned, our paper is focused on improving the theoretical limitation of Variational Intrinsic Control (VIC) [Gregor et al., 2016] and does not provide our motivation and intuition. We will provide our motivation and intuition in the introduction during the discussion phase. Also, we think that we should run experiments in complicated environments to show the scalability and empirical applicability of Algorithm 2. We will try to run additional experiments for this. We agree that the readability of our paper is poor due to the dense notations and complicated equations. We will try to modify our notations based on your feedback for better readability. Overall, we agree with your comments, however, we want to discuss one weakness mentioned above.

1)”The rigorous mathematical derivations are simply re-deriving the VIC mutual information bounds with a new added term and with some extra details on how to do it with a gaussian mixture model. Overall, the paper seems like a minor extension of prior work.”

We want to explain that it is not simply re-deriving with the additional term and claim that our derivation is super-set of the one in Gregor et al. (2016) for implicit VIC. The estimate on MI with transitional models is not a variational lower bound on the true MI. This means that simply maximizing estimation with respect to each parameter like Gregor et al. (2016) doesn’t work in this case, hence it requires new and complex analysis on MI. (That is why we express our estimate on MI as ‘variational estimation’ instead of ‘variational bound’.) To tackle this problem, we start with the absolute difference between the true MI and our estimate. However, this absolute symbol can not be removed until applying equation 5 which is only characteristic of implicit VIC, not of explicit VIC (please see appendix B). We want to stress that this is not just simple re-derivation. The reason why we claim that our derivation is a superset of implicit VIC in Gregor et al. (2016) is that our Algorithm 1 is equal to implicit VIC under deterministic dynamics as explained in this paper. It looks like just a simple additional intrinsic reward term and extra updates are added. However, to ensure that they make our estimation more correct and maximize the mutual information under stochastic dynamics, we believe that complex analysis is inevitable. 


==> Variational Intrinsic Control Revisited for ICLR2021_rev3/improvement_points.txt <==
# Improvement points
My additional contribution point
-> Implicit VIC under stochastic dynamics can not be solved using variational bound technique. We expand this technique too to solve this problem.



## Reviwer 2
Technically sound extension to an under-explored algorithm. Additional motivation would help with significance.

### Reviewer understanding point
Quite clear understanding about this paper

### Improvement points
1. Scalability of this algorithm in high dimensional environments.
 (VIC vs VIC + GMM)

2. Achieving given final state when s_f is give (experimentally). Showing a percent of empirically acheivability.

3. Generally easy to follow but notation is a bit cumbersome.

4. Eliminating Omegas from the loss terms would be more explicit about my extension, though would just make everything a bit too ugly.

5. Difference in showing upper bound on the approximation error
   vs
   showing upper & lower bound on true value

### Unclear comments
"What's the difference between showing an upper-bound on the approximation error versus a lower-bound on the true value. If the extension isn't a lower-bound, then the implications of this should be explained."



## Reviewer 4 -> He didn't read the paper well..
Needs more experiments and motivation.

### Reviewer understanding point
He has wrong understanding on Algorithm1 and Algorithm2. Algorithm2 isn't suggested for continous state space.

### Improvement points
1. done only in toy domains, even there demonstrate only 5-10% improvement in empowerment. Is this correction is important? 
-> More stochastic environment will show more improvements.

2. Why don't you show learnt policy under stochastic environment degrades usefulness? (additional experiments are needed)

3. Include why and when it is important. It is not clear why incentivizing an agent to drastically alter its trajectory based on random state transition is useful. 
-> Because it maximizes mutual information. This question is equivalent to "why do we have to maximize mutual information?". 

4. In general, hard to foloow.

5. Given the environments aren't standard and are very simple, they should definitely introduced in the main text, and not pushed to the appendix.

### Unclear comments


## Reviewer 1
A weakly motivated extension of VIC with implicit options

### Reviewer understanding point
Good and clear understanding.

### Improvement points
1. Very specific and narrow topic without providing much stand-alone motivation for the same. Implicitly borrowed motivation from previous work.

2. The rigorous mathematical derivations are simply re-deriving the VIC mutual information bounds with a new added term and with some extra details on how to do it with gaussian mixture model (minor extension).
-> Not simply re-deriving. Once state transition is considered, we can not use variational bound technique like original paper, i.e., we can not simply re-derive the intrinsic reward as previous work. (The estimate of MI is not just lower bound of true value of it.) To overcome this issue, we need to derive intrinsic reward in new perspective, so we concern the absolute difference instead. 

3. Stepping up to more complicated which would have strengthened both the motivation for fixing the bias of VIC and the empirical evidence of the GMM algorithm (Algorithm 2).

4. The paper's contributions boil down to Eqn 6. However, the difficulty in reading the mathematical notations and expressions severely handicaps the readability. Frequent overloading of symbols or use of similar looking symbols makes it quite difficult. Please use longer variable names, e.g.: p->gen, q->inf. Colorizing certain important symbols can help. especially for important distinctions such as the true probability vs thier estimates.

### Unclear comments



## Reviewer 3
Review of "Variational Intrinsic Control Revisited"

### Reviewer understanding point
Clear understanding but he/she may not understand clearly that this bias does only exist in implicit VIC. (He/She asks about this at the end.)

### Improvement points
1. How large this bias is for reasonably complex tasks?

2. Is this type of bais might occur in other RL objectives, besides empowerment.

3. It would be great to include visualization or ablation experiments to illustrate why implicit VIC has a lower empowerment than the two proposed methods.

4. It's also be good to include explicit VIC as a baseline, even though it requires pre-specifying the number of skills.

5. The experiments are limited to very simple gridworlds and tree domains.

6. The derivation of the variational bias in S2 is pretty hard to follow. I'd recommend including a bit more discussion of what implicit VIC is and how it differs from explicit VIC, before continuing with the formal derivation.

7. S3 and especially S4 are also hard to follow. I'd recommend moving most of dervation to the appendix and just stating final objective as an equation. Theoretical guarantees can then be stated as Theorems/Lemmas with proper proofs.

8. clarify of writing, experiments on high dimensional environments, additional visualization of (suboptimal) behavior of implicit VIC should be added.

### Unclear comments


## Things to be done in this week

1. Explicit VIC experiments

2. Experimental results on more stochastic envs

3. Mathematical notations

4, BA algorithm based evaluation

==> Variational Intrinsic Control Revisited for ICLR2021_rev3/intro_revision.txt <==
---------------------
Introduction flow

1. Brief review on VIC
Mutual information
Variational bound
definition of option, explicit/implicit VIC
equation 5

2. Difference in the empowerment maximization (Strength and limitation of implicit VIC)
Difference in empowerment maximization from rewriting,
Strength of implicit VIC
Limitation (Variational bias)

3. Derivation of variational Bias
---------------------

As explained in section 1, explicit VIC samples an option at the beginning of a trajectory and it conditions the policy of an agent (\pi(a|s, O)). Before training, final state is undetermined for a given option due to the randomness of the policy \pi(a|s, O). 
Unlike explicit VIC, implicit VIC defines its options as a trajectory, and hence the final state is already determined for a given option. 

This difference in the definition of option also results in difference in the learning of empowerment maximization and it can be observed from the mutual information:
H(s_f) - H(s_f|O)
An agent need to maximize the entropy of H(s_f) while minimizing H(s_f|O) for explicit VIC, however, implicit VIC only needs to maximize H(s_f) since H(s_f|O)=0 by the definition of option which makes the training of implicit VIC easier and faster.
Despite these strengths, implicit VIC suffers from variational bias in intrinsic reward that can seriously degrade the empowerment. This variational bias can be derived from the mutual information 

==> improvement_points.txt <==
# Improvement points
My additional contribution point
-> Implicit VIC under stochastic dynamics can not be solved using variational bound technique. We expand this technique too to solve this problem.



## Reviwer 2
Technically sound extension to an under-explored algorithm. Additional motivation would help with significance.

### Reviewer understanding point
Quite clear understanding about this paper

### Improvement points
1. Scalability of this algorithm in high dimensional environments.
 (VIC vs VIC + GMM)

2. Achieving given final state when s_f is give (experimentally). Showing a percent of empirically acheivability.

3. Generally easy to follow but notation is a bit cumbersome.

4. Eliminating Omegas from the loss terms would be more explicit about my extension, though would just make everything a bit too ugly.

5. Difference in showing upper bound on the approximation error
   vs
   showing upper & lower bound on true value

### Unclear comments
"What's the difference between showing an upper-bound on the approximation error versus a lower-bound on the true value. If the extension isn't a lower-bound, then the implications of this should be explained."



## Reviewer 4 -> He didn't read the paper well..
Needs more experiments and motivation.

### Reviewer understanding point
He has wrong understanding on Algorithm1 and Algorithm2. Algorithm2 isn't suggested for continous state space.

### Improvement points
1. done only in toy domains, even there demonstrate only 5-10% improvement in empowerment. Is this correction is important? 
-> More stochastic environment will show more improvements.

2. Why don't you show learnt policy under stochastic environment degrades usefulness? (additional experiments are needed)

3. Include why and when it is important. It is not clear why incentivizing an agent to drastically alter its trajectory based on random state transition is useful. 
-> Because it maximizes mutual information. This question is equivalent to "why do we have to maximize mutual information?". 

4. In general, hard to foloow.

5. Given the environments aren't standard and are very simple, they should definitely introduced in the main text, and not pushed to the appendix.

### Unclear comments


## Reviewer 1
A weakly motivated extension of VIC with implicit options

### Reviewer understanding point
Good and clear understanding.

### Improvement points
1. Very specific and narrow topic without providing much stand-alone motivation for the same. Implicitly borrowed motivation from previous work.

2. The rigorous mathematical derivations are simply re-deriving the VIC mutual information bounds with a new added term and with some extra details on how to do it with gaussian mixture model (minor extension).
-> Not simply re-deriving. Once state transition is considered, we can not use variational bound technique like original paper, i.e., we can not simply re-derive the intrinsic reward as previous work. (The estimate of MI is not just lower bound of true value of it.) To overcome this issue, we need to derive intrinsic reward in new perspective, so we concern the absolute difference instead. 

3. Stepping up to more complicated which would have strengthened both the motivation for fixing the bias of VIC and the empirical evidence of the GMM algorithm (Algorithm 2).

4. The paper's contributions boil down to Eqn 6. However, the difficulty in reading the mathematical notations and expressions severely handicaps the readability. Frequent overloading of symbols or use of similar looking symbols makes it quite difficult. Please use longer variable names, e.g.: p->gen, q->inf. Colorizing certain important symbols can help. especially for important distinctions such as the true probability vs thier estimates.

### Unclear comments



## Reviewer 3
Review of "Variational Intrinsic Control Revisited"

### Reviewer understanding point
Clear understanding but he/she may not understand clearly that this bias does only exist in implicit VIC. (He/She asks about this at the end.)

### Improvement points
1. How large this bias is for reasonably complex tasks?

2. Is this type of bais might occur in other RL objectives, besides empowerment.

3. It would be great to include visualization or ablation experiments to illustrate why implicit VIC has a lower empowerment than the two proposed methods.

4. It's also be good to include explicit VIC as a baseline, even though it requires pre-specifying the number of skills.

5. The experiments are limited to very simple gridworlds and tree domains.

6. The derivation of the variational bias in S2 is pretty hard to follow. I'd recommend including a bit more discussion of what implicit VIC is and how it differs from explicit VIC, before continuing with the formal derivation.

7. S3 and especially S4 are also hard to follow. I'd recommend moving most of dervation to the appendix and just stating final objective as an equation. Theoretical guarantees can then be stated as Theorems/Lemmas with proper proofs.

8. clarify of writing, experiments on high dimensional environments, additional visualization of (suboptimal) behavior of implicit VIC should be added.

### Unclear comments


## Things to be done in this week

1. Explicit VIC experiments

2. Experimental results on more stochastic envs

3. Mathematical notations

4, BA algorithm based evaluation

==> intro_revision.txt <==
---------------------
Introduction flow

1. Brief review on VIC
Mutual information
Variational bound
definition of option, explicit/implicit VIC
equation 5

2. Difference in the empowerment maximization (Strength and limitation of implicit VIC)
Difference in empowerment maximization from rewriting,
Strength of implicit VIC
Limitation (Variational bias)

3. Derivation of variational Bias
---------------------

As explained in section 1, explicit VIC samples an option at the beginning of a trajectory and it conditions the policy of an agent (\pi(a|s, O)). Before training, final state is undetermined for a given option due to the randomness of the policy \pi(a|s, O). 
Unlike explicit VIC, implicit VIC defines its options as a trajectory, and hence the final state is already determined for a given option. 

This difference in the definition of option also results in difference in the learning of empowerment maximization and it can be observed from the mutual information:
H(s_f) - H(s_f|O)
An agent need to maximize the entropy of H(s_f) while minimizing H(s_f|O) for explicit VIC, however, implicit VIC only needs to maximize H(s_f) since H(s_f|O)=0 by the definition of option which makes the training of implicit VIC easier and faster.
Despite these strengths, implicit VIC suffers from variational bias in intrinsic reward that can seriously degrade the empowerment. This variational bias can be derived from the mutual information 
